Parallel kinetic schemes for conservation laws, with large time steps

We propose a new parallel Discontinuous Galerkin method for the approximation of hyperbolic systems of conservation laws. The method remains stable with large time steps, while keeping the complexity of an explicit scheme: it does not require the assembly and resolution of large linear systems for the time iterations. The approach is based on a kinetic representation of the system of conservation laws previously investigated by the authors. In this paper, the approach is extended with a subdomain strategy that improves the parallel scaling of the method on computers with distributed memory.

==> data/article_cfl_less_cube_16_maxwell_cos_t1.dat <==
met        cfl              dt                err_cos2        err_cos5        CPU_1       CPU_24
D3Q4P      0.370000000000   0.000844686119   0.000456219552   0.006266015955   96.27409408500 15.53382359800
D3Q4P      0.925000000000   0.002111715297   0.000473454007   0.006568528306   38.62764043900 6.522350819000
D3Q4P     1.850000000000   0.004223430594   0.000622006271   0.008909301825   19.23062343900 3.256138290000
D3Q4P     3.700000000000   0.008446861189   0.001622003687   0.023966415908   9.915991510000 1.644867629000
D3Q4P     9.250000000000   0.021117152972   0.009598117763   0.148507504247   3.953931901000 0.625136902000
D3Q4P     18.50000000000   0.042234305945   0.039902115768   0.424441175086   1.997910916000 0.332907031000
D3Q4P     37.00000000000   0.084468611889   0.149193763392   0.344111006838   1.017163217000 0.173034870000
D3Q4P     92.50000000000   0.211171529723   0.257714439398   0.672184913495   0.448022422000 0.079295889000
D3Q4P     185.0000000000   0.422343059446   0.456706130104   0.495127158029   0.291633172000 0.051926529000







==> data/article_cfl_less_cube_8_torus_128_maxwell_cos_t1.dat <==
met        cfl              dt                err_cos2        err_cos5        CPU_1    CPU_24
D3Q4P      0.37000000000   0.000091247664    0.001028957424   0.014673090411   1524.450684732  234.4848375850
D3Q4P      0.92500000000   0.000228119161    0.001029038744   0.014673412942   613.4440701630  90.83647079600
D3Q4P      1.85000000000   0.000456238322    0.001029335806   0.014674667085   304.4134967830  45.14049345600
D3Q4P      3.70000000000   0.000912476644    0.001030627529   0.014681280773   153.0903686590  22.40136096100
D3Q4P      9.25000000000   0.002281191609    0.001044377385   0.014789624141   61.59719394200  8.956773468000
D3Q4P      18.5000000000   0.004562383218    0.001154847093   0.016189560292   30.76458714100  4.525538682000
D3Q4P      37.0000000000   0.009124766436    0.002097900136   0.029923284048   15.34020596900  2.456211110000
D3Q4P      92.5000000000   0.022811916091    0.011074399227   0.165885147114   6.168871460000  0.919901923000
D3Q4P      185.000000000   0.045623832182    0.045087596228   0.403438809735   3.101241098000  0.479209760000

